Characterization of external cross-talk from silicon photomultipliers in a liquid xenon detector

The Light-only Liquid Xenon experiment (LoLX) employs a small-scale detector equipped with 96 Hamamatsu VUV4 silicon photomultipliers (SiPMs) submerged in 5 kg of liquid xenon (LXe) to perform characterization measurements of light production, transport and detection in xenon. In this work, we perform a novel measurement of the "external cross-talk" (ExCT) of SiPMs, where photons produced in the avalanche process escape the device and produce correlated signals on other SiPMs. SiPMs are the photodetector technology of choice for next generation rare-event search experiments; understanding the sources and effects of correlated noise in SiPMs is critical for producing accurate estimates of detector performance and sensitivity projections. We measure the probability to observe ExCT through timing correlation of detected photons in low-light conditions within LoLX. Measurements of SiPM ExCT are highly detector dependent; thus the ExCT process is simulated and modelled using the Geant4 framework. Using the simulation, we determine the average transport and detection efficiency for ExCT photons within LoLX, a necessary input to extract the expected ExCT probability from the data. For an applied overvoltage of 4 V and 5 V, we measure a mean number of photons emitted into the LXe per avalanche of $0.5^{+0.3}_{-0.2}$ and $0.6^{+0.3}_{-0.2}$, respectively. Using an optical model to describe photon transmission through the SiPM surface, this corresponds to an estimated photon yield inside the bulk silicon of $20^{+11}_{-9}$ and $25^{+12}_{-9}$ photons per avalanche. The relative increase in intensity of SiPM ExCT emission between 4 V and 5 V is consistent with expectation for the linear increase of gain with respect to overvoltage.

==> Templates/history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"


==> Templates/readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)


==> Templates/readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


